Improved Sample Complexity Analysis For First Order Bilevel Reinforcement Learning

Bilevel reinforcement learning optimizes an upper-level objective through the policy response to a lower-level reinforcement learning problem. Such problems arise when learning a reward model while adapting a policy to that reward. However, a gap remains between sample-complexity guarantees and practical actor--critic training. Tabular analyses restrict applicability to finite spaces, while continuous-state analyses often impose a uniform Polyak--\L{}ojasiewicz (PL) condition. We show that this condition need not hold even for smooth positive policies with exactly representable values. We develop a single-loop, fully first-order method for continuous states and finite actions with specified multilayer neural actors and a persistently trained nonlinear critic built from fixed features. Under explicit initialization, regularity, feature-excitation, and value-realizability conditions, fixed reference-KL regularization yields local curvature, and we prove containment of the coupled iterates. Shared trajectories control sampling noise, while paired critic analysis controls normalized critic-error differences as the response perturbation shrinks. A joint descent and tracking argument establishes an improved $\widetilde{\mathcal O}(\varepsilon^{-2})$ sample complexity for $O(\varepsilon)$ expected squared gradient norm of the upper objective induced by the selected regularized policy response, including critic training.

==> SOURCE_SHA256.txt <==
f8eabed887f0dd8ecd97f8e90a707215d4a666adfc7631d7db49addf021e8bf5  MIGRATION_NOTES.md
b79dd1228f63c59c5d8a7e8049b77880d1495af2731a98e478222639d2d1902a  Makefile
44017d854cea3b89b156a573a227838c61f2fe4d8c17272d687fc2bf206fbdaa  README.md
b75e7b673bc8ff6c038d1a54bebd3a8d1c76efddce02c10bdad88df66a061422  algorithm.sty
f7c85214bfa2c621f80fe79cf87260fa64a7b57f8ef24c7939493a7d00353e16  algorithmic.sty
8f1b0c8f69d4303aaca96dfa2b1d397338ae4b910f698ea6aa5ad13cc56ceac0  appendix/a0_appendix_roadmap.tex
07379d2e854f73d3e9e621d0492883b36fac73e2f8a7258bc20af4a06226f04e  appendix/a1_actor.tex
6968368201a21d11148ac12da97155bc0a062c85bc55b078c75aa8efe5f29908  appendix/a2_td.tex
da6341e3eb537fe32d10e3075a4ed8b72a68e38db1e494ca5cbe0b08a595e1c9  appendix/a3_tracking.tex
1772d7d4f447cb5b790035dbbaf7ba53acfed8d29ea0f34f412caee181282e7f  appendix/a4_contraction.tex
9103835bd4a5b5a7750b0c4f96b5e3d846905e4f94f451e22570f07b1a286806  appendix/a5_containment.tex
2943431e07ec658619eacd3d5d0df530e848f32829529c15ddca854fa797dbd1  appendix/a6_stationarity.tex
978f41b6022696025d88ddd9b76219128015ee7372d96b219c92e18d8b79025d  appendix/b10_pl_counterexample.tex
71d361b7462926d01bbc5d4a4d8f53d511943b59168b3bd63363038d72da5860  appendix/b11_concrete_critic.tex
2949be3c2ed0951ba2022d457bdc42e26163aefc0a3307fffdb215a96a1b6b3b  appendix/b12_global_response.tex
4ca826e8f2131912bf1a4316b956c250dcdfe325dde850ec68f7ed71fc66f0d0  appendix/b1_actor.tex
7f5c527286b2875517e4fba104375a17a5f7e571155c11a186256a2bee818dfb  appendix/b2_preference.tex
2cd970a6d556e913998eceb4ba946ea12737e23d450d4cc994f1be80082a178c  appendix/b3_response.tex
e08c747ba42a8f08e2fd45a2686b3c84c8fbe7bcbeb5429f908b86a1a71cbd6a  appendix/b4_finite_solver.tex
8056249082aff7d736e87a02f73901e4dae4d1221ab98d2f2c1d4ee5dd27e98b  appendix/b4_prox.tex
11191c58f7c61ff2ccf6ba9f0170be1b4de1211bc3ed5166fa552c05c66f74dc  appendix/b5_critic.tex
6c9a5f41b439156ee4c4a69f820608a320e2d9383359b992026d1f49041ce7c5  appendix/b6_sampling.tex
644fde2c4f251c96a427c9a14f218f07aef5b02ae91e6cde30017de35a3358dc  appendix/b7_tracking.tex
18a2fd7ec7fa09ee6a8405da2780b264549de061969d45601efd296ef6c891c7  appendix/b8_tools.tex
030ba7a52ce9ad6e79024672eb24af90f6ea7a26a1231d55e6569373a30cc5a4  appendix/b9_verification.tex
88ad05426421e97395aad228ef40628e65636142d73c6fa9e31d6d3f1f2e5bd3  appendix/c_continuous_experiments.tex
b739a21924691736363dd6505b697fff3799924f8a73c91f966720da1d59c458  appendix/e_ai_use_statement.tex
459dc4a6fb9d7591c04d62510163663d4caf91cd448c1033bb9b607144bb1556  appendix/j_experiments_updated.tex
f2ecb619f6412c0094067fbd760a986ed74681b7bef7a62284c1bb0634eaf600  appendix/main_results.tex
a546e0f382bfdc0d0060cb8684ecd14332f3916e6e24f7ce9a0cabe18fbea2b0  appendix/occupancy_definitions.tex
bbe75a2530874b3efdc35bb754dff9a6a874561d1c53871c779cee5ed770cf95  appendix/preserved_mechanism_details.tex
687a76f43e1911a230e7d4dd2d01a02a50e9827fe1efd7e03fa10820eccdae13  appendix/supporting_results.tex
66388995f4cc40a3e217f49e2d89190d4791a57433dc8b2ff82f74de7b6640c4  appendix/y_legacy_experiments.tex
461bae0186c50cb40cfc6cdaaff9a79c4815d2b37ed52e9c13c8b541e30a2bb6  appendix/z_implementation_differences.tex
52455d900f8f7894a68e40c2c918289873968fc5d47518113df9d8441e4dd7ce  empirical_assets/continuous/images/headline.png
63c40e55d137312d6dfac015247ad024c3b0057436ea4bba454217abc81c8e6a  empirical_assets/continuous/images/headline.svg
8857de5a88bc8b2f707ca693dc43dd59f655952f390ddff550a70790dd56f99e  empirical_assets/continuous/images/population_and_floor.png
47a340db28e72172fa728593482f9dde3d67ed2d9a6cefbdc9e3a5832233b710  empirical_assets/continuous/images/population_and_floor.svg
4c03a883efff696f8bb7dfd1e16dde574b296c5f5f82fd5c97ba6bdcca4db4fb  empirical_assets/continuous/images/scaling_diagnostics.png
7b432bcfb69564d3e482ebb6c40f7484e725543335836abb6bfca0cb8ed57fdb  empirical_assets/continuous/images/scaling_diagnostics.svg
2fe90658539d5551ef1bc6b009585e9b454c746728702d69f1d6b3f9ceb60be4  empirical_assets/continuous/images/training.png
2bd173cca5b4403a3d75d9a8fec39da3a85ed6f640a9622c4e7d851e66a6ab90  empirical_assets/continuous/images/training.svg
bcc4421c971c10227f35208cae55fb19a52fa9ffa493470cd0fdaaf80a44c558  empirical_assets/continuous/images/variance.png
4dc76851504fa738422ae7374d9e5c95275e73a0f8b32d5c387287fdd467d150  empirical_assets/continuous/images/variance.svg
94ede3054d63d7d98f8a06f72bb11b07f59c4a0ac860f1bbd8e3de1e42dc840e  empirical_assets/continuous/paper_tables/scaling.tex
a6e96d0b25f6f7f0368d9e91ce2e81d4bf859fb7bfb05344aaeb7a6a7a5e1267  empirical_assets/continuous/paper_tables/training.tex
a278d7c28a2c137cc0438801c8a0d0d42cb07f8971a7d694f5c2ed67f8ec5a92  empirical_assets/continuous/paper_tables/tuples.tex
1d22decbef82f728d850d5f7903b2f37db8f3bdbf74b3ec7c932917af6b6c88d  examples/concrete_critic/README.md
65f2b56cf92bb7df2c9c9b6d2525e3df8f22a980c1f388d26d0012b3c6dfc746  examples/concrete_critic/numerical_summary.json
51880ca6e76db0789bb6c98f537e9feedc1f03c0745a1cff2624c04fa2756f89  examples/concrete_critic/upper_objective_grid.csv
7e8142067a2f551f0b3fdf830d57252823b947a2c7d0f89268f5f297f29d423b  examples/concrete_critic/verify_example.py
b727aa02e12aa868ba8ce2b363ca1d92b77b98b6d2c4efdcccfce740271db6a4  figures/cheetah_run_returns.png
b70b83989c6d202517ca9aa9542841fc8ae41cfbe9948719294794f2994fcb5d  figures/combined_benchmarks.png
131377283ba4e2d04822edf73e44c2e613f627741bde503190a37741783ea52b  figures/concrete_critic_diagnostics.pdf
89121801b86568940482cd899b1ed18231b1c3e92618eb3014084041fdc0f75b  figures/empirical_headline_compact.pdf
16953296684c3d2df5720416437cc5c3268b2702ecbc9f8404c8d27c443354c9  figures/empirical_headline_compact.png
4b412a1d4f15080260640b5aecb243758c3ef2ef1e82d1a210b4289f4dd60f1a  figures/highway_fast_returns.pdf
163dfca9bd55e111c5e1ad1c20943264b8f54b53ee72816319ddb6d9cbe3dfe9  figures/highway_fast_returns.png
dd8bffeb403ada6c3859b59081ba9e2c3a2d469920f180a5dc296499c0bfee7b  figures/walker_walk_returns.pdf
359f5ab1138d59008b80ce91adeb1cc7ff0bb4eb4dda177803ddc2cf112e6afb  figures/walker_walk_returns.png
2d67552db7ed38ccfccb5957b52f95656e25c249724761d3cf5f7922ad1844c5  iclr2027_conference.bst
797deef41724e93761426ac0cbcca46279a91cc650dd1f0ce76a4f08d2098ea6  iclr2027_conference.sty
70d00b098f611d4976c14fef3b270ba1b73cdfb5903bd7abd13456a2ad9930d6  macros.tex
49c54bc951a5c3400694aa90689da7e503a8871b98f297c2033cb1581bcecdfe  main.bbl
d44aa5e189fe02d81db31f5c9ff03a017ea0529154e3324772bf2f4e290e826f  main.tex
28f405b037676dda16e3068b3eac37e4ba4a854f5bf289ecdd2160b1749921a4  references.bib
c2ab234426d34add37d18838d3fb41725a3652a0a283fed8372e2ac20840c7f6  scripts/build_revision_figures.py
b65a954227c17cc86b1eb65e5da9d9a04705c8e4f8c27d481cf3f428a67d998a  sections/01_introduction_updated.tex
4a5d70bd3dd218b2881c86f4da82ace6bbb973ba0d223b5d328db236ffa456ca  sections/02_related_work.tex
1273dca63c45a9f953bbbcfb227e42b91d3a2eea1c99dea20a568965df37ae16  sections/03_problem_formulation_updated.tex
e1052ed55a8cf465eaa94a38ba56aace27b828c7df5b748e4d2e7dad8704cf4d  sections/04_proposed_approach_updated.tex
fb13480905ad4fbd7ed1710c1b79630578cd46411c92383b3d9d7bbd044ba482  sections/05_theoretical_analysis_updated.tex
2cbb318a4e01259b7cd4e5e68c794eb777c6d4d459e277619657e72abba99df2  sections/06_main_results_one_page_updated.tex
bdfb4e47b391932e7bed5a8a0e8c9ed9896ef158281635648a2261fb2d7fac98  sections/08_discussion_conclusion.tex
d6249ff9d1585f667a0d62de1e937922f194a65324216ec290959469a9900a35  tables/highway_fast_checkpoints.tex
a396e88bb22096ff4229b2601f2591bdabbcfa7ab13b71eb21978466719fd9b2  tables/highway_fast_seeds.tex
212f90ceb9f6b50ad01b1e0e8f98824cc801b1a08ceef075a4b41c528eff3257  tables/walker_walk_checkpoints.tex
4a08d00704de1e2ea5c55aea6679db092b5ff501f68f82db99e17527e1eb3f65  tables/walker_walk_seeds.tex
a9bdde5616ecdd1e980b44f360600ee8783b1f99b8cc83a2beb163a0a390e861  vendor/algorithms/COPYING
0376218331d458f7867c6ac73760216af20a2865cde59023518ee5bd26a44cc6  vendor/algorithms/README
de5d21ee3fedef3d63ee3bf56697079b6123edd9606f593b689337d932f30a25  vendor/algorithms/THANKS
3f485b12c4015b4703ff172376031ed8d7ceb668d818762ca8a9bd4faac55489  vendor/algorithms/algorithms.dtx
d4ebc70617f27e9e87e8014ced6562e3eb838c3d3c286819a431fd9263c518d6  vendor/algorithms/algorithms.ins


==> examples/concrete_critic/numerical_summary.json <==
{
  "gamma": 0.5,
  "kappa": 0.5,
  "tau": 2.0,
  "actor_n": 1,
  "trajectory_length": 2,
  "x_teacher": 0.5493061443340549,
  "stationary": {
    "x": 0.5414613800314921,
    "u": 0.4940933799165013,
    "phi": 0.6559732583608259,
    "direct": -0.0012048485575546068,
    "chain": 0.0012048485575546022,
    "derivative": -4.553649124439119e-18,
    "ratio": 0.9999999999999962
  },
  "table": [
    {
      "x": 0.0,
      "u": 0.0,
      "phi": 0.6931471805599453,
      "direct": -0.15561047848070747,
      "chain": 0.0,
      "derivative": -0.15561047848070747,
      "ratio": 0.0
    },
    {
      "x": 0.25,
      "u": 0.24491866240370913,
      "phi": 0.6650193121183151,
      "direct": -0.0706885609603715,
      "chain": 0.0005712025639658136,
      "derivative": -0.07011735839640569,
      "ratio": 0.008080551594281764
    },
    {
      "x": 0.5,
      "u": 0.46211715726000974,
      "phi": 0.6561144185343514,
      "direct": -0.008143599030510987,
      "chain": 0.0011696085564754277,
      "derivative": -0.00697399047403556,
      "ratio": 0.14362305316032217
    },
    {
      "x": 0.5414613800314921,
      "u": 0.4940933799165013,
      "phi": 0.6559732583608259,
      "direct": -0.0012048485575546068,
      "chain": 0.0012048485575546022,
      "derivative": -4.553649124439119e-18,
      "ratio": 0.9999999999999962
    },
    {
      "x": 0.5493061443340549,
      "u": 0.5,
      "phi": 0.6559780245224864,
      "direct": 0.0,
      "chain": 0.0012093720519705448,
      "derivative": 0.0012093720519705448,
      "ratio": null
    },
    {
      "x": 0.75,
      "u": 0.6351489523872873,
      "phi": 0.6585856812371058,
      "direct": 0.020486015243924845,
      "chain": 0.0011374242797421773,
      "derivative": 0.021623439523667024,
      "ratio": 0.05552198737524038
    },
    {
      "x": 1.0,
      "u": 0.7615941559557649,
      "phi": 0.6650038031391248,
      "direct": 0.026339814574857907,
      "chain": 0.0007984798527488203,
      "derivative": 0.027138294427606728,
      "ratio": 0.030314558611623323
    }
  ],
  "quadrature_comparison": {
    "12": {
      "max_absolute_difference": 1.1102230246251565e-16,
      "stationary_point": 0.5414613800314921
    },
    "24": {
      "max_absolute_difference": 1.1102230246251565e-16,
      "stationary_point": 0.5414613800314921
    },
    "48": {
      "max_absolute_difference": 1.1102230246251565e-16,
      "stationary_point": 0.5414613800314921
    }
  },
  "independent_tensor_max_absolute_error": 8.023096076392733e-18,
  "derivative_at_stationary_by_five_point_difference": -3.700743415417188e-13,
  "bellman_residual": 0.0,
  "explicit_value_coefficient_error": 4.85722573273506e-17,
  "tau_comparison": [
    {
      "tau": 2.0,
      "x": 0.5414613800314921,
      "u": 0.4940933799165013,
      "phi": 0.6559732583608259,
      "direct": -0.0012048485575546068,
      "chain": 0.0012048485575546022,
      "derivative": -4.553649124439119e-18,
      "ratio": 0.9999999999999962
    },
    {
      "tau": 4.0,
      "x": 0.5473047717270432,
      "u": 0.4984974689886625,
      "phi": 0.6556731619034555,
      "direct": -0.00030647738162642397,
      "chain": 0.000306477381626409,
      "derivative": -1.496198998029996e-17,
      "ratio": 0.9999999999999512
    },
    {
      "tau": 10.0,
      "x": 0.5489840684916998,
      "u": 0.4997584042205054,
      "phi": 0.6555873868599905,
      "direct": -4.9278128630658294e-05,
      "chain": 4.9278128630652284e-05,
      "derivative": -6.010545793716515e-18,
      "ratio": 0.999999999999878
    },
    {
      "tau": 100.0,
      "x": 0.5493029200468512,
      "u": 0.49999758178069875,
      "phi": 0.6555711241253649,
      "direct": -4.932401057868424e-07,
      "chain": 4.93240105784208e-07,
      "derivative": -2.634378345079281e-18,
      "ratio": 0.999999999994659
    }
  ],
  "interpretation": "Population quadrature; no stochastic training run."
}


==> examples/concrete_critic/upper_objective_grid.csv <==
x,u,phi,direct,chain,derivative,ratio
-0.25,-0.24491866240370913,0.7410386917893288,-0.22107910176682863,0.0009943611647815524,-0.22008474060204708,0.004497761917950534
-0.245,-0.24021286468618025,0.7399402612051715,-0.22023882967705646,0.0009552056502536415,-0.21928362402680282,0.0043371355162679145
-0.24,-0.23549574953849794,0.7388458941621403,-0.2193760641205912,0.0009167242137867238,-0.2184593399068045,0.004178779564951989
-0.235,-0.23076751278236432,0.7377557062540495,-0.21849091720014882,0.0008789298769898814,-0.21761198732315895,0.00402272958644197
-0.23,-0.22602835227867094,0.7366698125565271,-0.21758350969127546,0.0008418352183030446,-0.2167416744729724,0.003869021230044071
-0.225,-0.22127846789844396,0.7355883275813867,-0.21665397104945042,0.0008054523619449474,-0.21584851868750546,0.003717690278389156
-0.22,-0.21651806149302882,0.7345113652309252,-0.215702439410561,0.0007697929672777289,-0.21493264644328328,0.003568772654501742
-0.215,-0.21174733686352115,0.7334390387521837,-0.2147290615846543,0.0007348682186049205,-0.21399419336604938,0.003422304429506426
-0.21,-0.20696649972945258,0.7323714606912078,-0.2137339930428756,0.0007006888154190764,-0.21303330422745653,0.0032783218309991357
-0.20500000000000002,-0.20217575769673954,0.7313087428473398,-0.21271739789751265,0.0006672649631145228,-0.21205013293439812,0.003136861252110706
-0.2,-0.197375320224904,0.7302509962275863,-0.21167944887507378,0.0006346063641804559,-0.21104484251089334,0.002997959261293143
-0.195,-0.19256539859357566,0.7291983310010923,-0.21062032728233432,0.0006027222098885775,-0.21001760507244574,0.0028616526128583722
-0.19,-0.1877462058682854,0.7281508564537649,-0.20954022296529848,0.0005716211724890554,-0.20896860179280943,0.002727978258301846
-0.185,-0.18291795686556014,0.7271086809430795,-0.20843933426102926,0.0005413113979278007,-0.20789802286310147,0.002596973358444499
-0.18,-0.17808086811733018,0.7260719118531127,-0.207317867942311,0.0005118004990972596,-0.20680606744321373,0.002468675296427778
-0.175,-0.1732351578346601,0.7250406555498353,-0.2061760391551192,0.0004830955496322447,-0.20569294360548696,0.0023431216915986127
-0.16999999999999998,-0.16838104587081468,0.7240150173367073,-0.2050140713488798,0.0004552030782614131,-0.2045588682706184,0.0022203504143224278
-0.16499999999999998,-0.16351875368367247,0.7229951014106123,-0.2038321961995139,0.00042812906372426357,-0.20340406713578962,0.0021003996017646036
-0.16,-0.1586485042974989,0.7219810108181709,-0.20263065352527096,0.00040187893026257166,-0.20222877459500838,0.001983307674682358
-0.155,-0.15377052226409266,0.7209728474124729,-0.20140969119536734,0.0003764575436944167,-0.20103323365167292,0.0018691133552717332
-0.15,-0.14888503362331795,0.7199707118102632,-0.20016956503145517,0.0003518692080778918,-0.19981769582337727,0.0017578556861159098
-0.14500000000000002,-0.1439922658630373,0.718974703349627,-0.1989105387019596,0.0003281176629708094,-0.1985824210389888,0.001649574050284229
-0.14,-0.13909244787845804,0.7179849200482056,-0.19763288360933182,0.00030520608129164104,-0.19732767752804017,0.0015443081926333328
-0.135,-0.13418580993090867,0.7170014585619853,-0.19633687877027806,0.0002831370677860649,-0.19605374170249198,0.0014420982423650856
-0.13,-0.12927258360605834,0.7160244141446975,-0.1950228106890346,0.00026191265810244406,-0.19476089803093216,0.001342984736898628
-0.125,-0.12435300177159621,0.7150538806078652,-0.19369097322377052,0.00024153431847859672,-0.19344943890529193,0.0012470086471172456
-0.12,-0.11942729853438588,0.7140899502815347,-0.19234166744621184,0.00022200294604118924,-0.19211966450017065,0.0011542114040540496
-0.11499999999999999,-0.11449570919711115,0.7131327139757294,-0.19097520149459057,0.0002033188697181304,-0.19077188262487244,0.0010646349270844438
-0.10999999999999999,-0.10955847021442952,0.7121822609426612,-0.18959189042003444,0.0001854818517632605,-0.18940640856827118,0.0009783216536969578
-0.10500000000000001,-0.10461581914865055,0.7112386788397357,-0.1881920560265239,0.00016849108989162038,-0.18802356493663228,0.0008953145709183025
-0.1,-0.09966799462495582,0.7103020536933832,-0.186776026704553,0.0001523452200226336,-0.18662368148453037,0.0008156572484734193
-0.095,-0.09471523628617855,0.7093724698637566,-0.1853441372586439,0.0001370423196273983,-0.1852070949390165,0.0007393938737655272
-0.09,-0.0897577847471601,0.7084500100103205,-0.18389672872887108,0.00012257991167539083,-0.1837741488171957,0.0006665692887670505
-0.08499999999999999,-0.08479588154870198,0.7075347550583705,-0.1824341482065681,0.00010895496917478,-0.1823251932373933,0.0005972290289173907
-0.07999999999999999,-0.07982976911113135,0.7066267841665136,-0.18095674864439287,9.61639202996193e-05,-0.18086058472409325,0.0005314193641299105
-0.07499999999999998,-0.07485969068749909,0.7057261746951361,-0.1794648886609429,8.420265409614574e-05,-0.17938068600684676,0.0004691873420166718
-0.07,-0.069885890316429,0.7048330021758936,-0.17795893234011811,7.306652675949993e-05,-0.1778858658133586,0.0004105808334467525
-0.065,-0.0649086127746375,0.70394734028225,-0.17643924902544092,6.275036847116048e-05,-0.17637649865696975,0.00035564858056107715
-0.06,-0.059928103529143496,0.7030692608010907,-0.174906213109549,5.3248490786504464e-05,-0.1748529646187625,0.00030444024737505084
-0.05499999999999999,-0.054944608689187414,0.7021988336054399,-0.17336020381908807,4.455469456096578e-05,-0.1733156491245271,0.00025700647310879563
-0.04999999999999999,-0.049958374957879956,0.7013361266283058,-0.171801604995237,3.666227840237176e-05,-0.17176494271683462,0.00021339892839411008
-0.044999999999999984,-0.04496964958360023,0.7004812058376743,-0.1702308048701088,2.956404763618589e-05,-0.17020124082247262,0.00017367037451737448
-0.04000000000000001,-0.03997868031116358,0.6996341352126803,-0.1686481958392747,2.3252323769543084e-05,-0.16862494351550517,0.00013787472586841687
-0.035,-0.03498571533277944,0.6987949767209711,-0.16705417423066835,1.7718954439143773e-05,-0.1670364552762292,0.00010606711577693022
-0.03,-0.029991003238820143,0.6979637902972866,-0.1654491400701312,1.2955323827331548e-05,-0.16543618474630387,7.830396593079901e-05
-0.024999999999999994,-0.024994792968420682,0.6971406338232716,-0.16383349684386872,8.952363529902199e-06,-0.1638245444803388,5.4643059584046415e-05
-0.01999999999999999,-0.01999733375993092,0.6963255631085392,-0.16220765125808836,5.700563858522698e-06,-0.16220195069422985,3.514361877697458e-05
-0.014999999999999986,-0.014998875101240766,0.6955186318730002,-0.1605720129960999,3.1899855599432036e-06,-0.16056882301053996,1.9866385806726382e-05
-0.010000000000000009,-0.009999666679999469,0.6947198917304704,-0.15892699447315775,1.4102719335856632e-06,-0.15892558420122416,8.873709203780692e-06
-0.0050000000000000044,-0.00499995833375,0.6939293921735737,-0.15727301058933385,3.506613284796261e-07,-0.15727265992800538,2.2296344882419875e-06
0.0,0.0,0.6931471805599453,-0.15561047848070747,0.0,-0.15561047848070747,0.0
0.0050000000000000044,0.00499995833375,0.6923733020997493,-0.1539398172691651,3.467553063358129e-07,-0.15393947051385878,2.2525381183836814e-06
0.010000000000000009,0.009999666679999469,0.691607799844517,-0.1522614478111031,1.3790292241791925e-06,-0.15226006878187892,9.056982210559488e-06
0.015000000000000013,0.014998875101240794,0.6908507146773122,-0.15057579244532668,3.084572162704436e-06,-0.15057270787316399,2.0485179673382287e-05
0.020000000000000018,0.019997333759930947,0.6901020853042262,-0.14888327474044233,5.450797054544326e-06,-0.14887782394338778,3.661121146110634e-05
0.025000000000000022,0.02499479296842071,0.6893619482472111,-0.14718431924203682,8.464793702151729e-06,-0.14717585444833467,5.7511518521424994e-05
0.030000000000000027,0.02999100323882017,0.6886303378382465,-0.14547935121993844,1.2113343357661265e-05,-0.14546723787658078,8.326503559496965e-05
0.03500000000000003,0.03498571533277947,0.6879072862148439,-0.14376879641585397,1.638293351414007e-05,-0.14375241348233983,0.00011395333286892188
0.03999999999999998,0.03997868031116355,0.6871928233168849,-0.14205308079167248,2.1259772885954087e-05,-0.14203182101878653,0.00014966076601416722
0.044999999999999984,0.04496964958360023,0.6864869768847927,-0.14033263027872614,2.6729806555810534e-05,-0.14030590047217034,0.00019047463517729465
0.04999999999999999,0.049958374957879956,0.6857897724590276,-0.13860787052829335,3.277873126600889e-05,-0.13857509179702734,0.00023648535354504224
0.05499999999999999,0.054944608689187414,0.6851012333809064,-0.13687922666362823,3.939201083134757e-05,-0.1368398346527969,0.0002877866261485453
0.06,0.059928103529143496,0.6844213807947317,-0.1351471230337946,4.655489165117766e-05,-0.1351005681421434,0.00034447563962968153
0.065,0.0649086127746375,0.6837502336512257,-0.13341198296957876,5.4252418298143277e-05,-0.1333577305512806,0.000406653263751534
0.07,0.069885890316429,0.6830878087122582,-0.13167422854175106,6.246944916125137e-05,-0.13161175909258982,0.00047442426550039476
0.07500000000000001,0.0748596906874991,0.6824341205568522,-0.12993428032193802,7.119067212106996e-05,-0.12986308964981694,0.0005478975366984057
0.08000000000000002,0.07982976911113138,0.6817891815884598,-0.1281925571463645,8.040062023504387e-05,-0.12811215652612945,0.0006271863361243825
0.08500000000000002,0.084795881548702,0.6811530020434876,-0.12644947588271502,9.008368741114191e-05,-0.12635939219530387,0.0007124085472263778
0.09000000000000002,0.08975778474716013,0.6805255900010584,-0.12470545120035925,0.0001002241440483778,-0.12460522705631087,0.0008036869526044349
0.09500000000000003,0.09471523628617858,0.6799069513939922,-0.12296089534417677,0.00011080615262297847,-0.1228500891915538,0.0009011495265451975
0.10000000000000003,0.09966799462495585,0.6792970900209842,-0.12121621791221086,0.00012181378319943188,-0.12109440412901143,0.0010049297470050896
0.10499999999999998,0.10461581914865052,0.6786960075599643,-0.11947182563737055,0.00013323102884597643,-0.11933859460852457,0.0011151669285641352
0.10999999999999999,0.10955847021442952,0.6781037035826114,-0.11772812217339317,0.0001450418209345492,-0.11758308035245861,0.0012320065780113921
0.11499999999999999,0.11449570919711115,0.6775201755700062,-0.11598550788526989,0.00015723004430567755,-0.11582827784096421,0.0013556007743761038
0.12,0.11942729853438588,0.6769454189293931,-0.11424437964432806,0.0001697795522793218,-0.11407460009204873,0.0014861085753880316
0.125,0.12435300177159621,0.6763794270120306,-0.11250513062815426,0.0001826741814931633,-0.1123224564466611,0.0016236964525371549
0.13,0.12927258360605834,0.6758221911321031,-0.11076815012553276,0.0001958977665504462,-0.11057225235898231,0.001768538757110565
0.135,0.13418580993090867,0.6752737005866677,-0.10903382334656381,0.0002094341544600268,-0.10882438919210378,0.0019208182198136876
0.14,0.13909244787845804,0.6747339426766096,-0.10730253123811602,0.00022326721885194652,-0.10707926401926407,0.0020807264868383415
0.14500000000000002,0.1439922658630373,0.674202902728575,-0.1055746503047579,0.0002373808739524391,-0.10533726943080547,0.002248464695523042
0.15000000000000002,0.14888503362331798,0.6736805641178575,-0.1038505524353014,0.000251759088302996,-0.10359879334699841,0.0024242440930667287
0.15500000000000003,0.15377052226409268,0.6731669082922029,-0.10213060473508176,0.0002663858982087159,-0.10186421883687305,0.002608286702107548
0.16000000000000003,0.15864850429749894,0.672661914796506,-0.10041516936408627,0.0002812454209019768,-0.1001339239431843,0.002800826037371251
0.16500000000000004,0.16351875368367252,0.6721655612983666,-0.09870460338103462,0.00029632186740809023,-0.09840828151362653,0.003002107878030604
0.16999999999999998,0.16838104587081468,0.6716778236144728,-0.09699925859350254,0.0003115995551003326,-0.09668765903840221,0.003212391100906878
0.175,0.1732351578346601,0.6711986757377828,-0.09529948141417012,0.00032706291993259644,-0.09497241849423753,0.0034319485801941134
0.18,0.17808086811733018,0.6707280898654665,-0.09360561272326598,0.00034269652833847814,-0.0932629161949275,0.003661068160000408
0.185,0.18291795686556014,0.6702660364275819,-0.09191798773726738,0.00035848508878653267,-0.09155950264848084,0.0039000537066934495
0.19,0.1877462058682854,0.6698124841164462,-0.0902369358839067,0.0003744134629821287,-0.08986252242092457,0.004149226248814854
0.195,0.19256539859357566,0.6693673999166726,-0.08856278068352404,0.00039046667670706133,-0.08817231400681698,0.004408925213204181
0.2,0.197375320224904,0.6689307491358378,-0.08689583963679588,0.0004066299302889628,-0.08648920970650692,0.004679509766964449
0.20500000000000002,0.20217575769673954,0.6685024954357442,-0.08523642411885995,0.00042288860869316424,-0.0848135355101668,0.004961360276018351
0.21000000000000002,0.2069664997294526,0.668082600864249,-0.08358483927984596,0.0004392282912305759,-0.08314561098861538,0.005254879892273513
0.21500000000000002,0.21174733686352118,0.6676710258876174,-0.08194138395181368,0.00045563476087586254,-0.08148574919093782,0.0055604962828526595
0.22000000000000003,0.21651806149302885,0.6672677294233743,-0.08030635056208907,0.00047209401319085514,-0.07983425654889821,0.00587866351647812
0.22500000000000003,0.221278467898444,0.6668726688736157,-0.07868002505298081,0.0004885922648491025,-0.07819143278813172,0.006209864123964105
0.22999999999999998,0.2260283522786709,0.666485800158747,-0.0770626868078515,0.0005051159617579397,-0.07655757084609356,0.006554611351890681
0.235,0.23076751278236432,0.6661070777516153,-0.07545460858350694,0.0005216517867754357,-0.07493295679673151,0.006913451630964523
0.24,0.23549574953849794,0.6657364547120004,-0.07385605644886174,0.0005381866670201422,-0.0733178697818416,0.007286967283350486
0.245,0.24021286468618025,0.6653738827214349,-0.07226728972982838,0.0005547077807722835,-0.0717125819490561,0.007675779496450764
0.25,0.24491866240370913,0.6650193121183151,-0.0706885609603715,0.0005712025639658136,-0.07011735839640569,0.008080551594281764
0.255,0.2496129489368586,0.6646726919332747,-0.06912011583966084,0.0005876587162713595,-0.06853245712338948,0.00850199264183182
0.26,0.25429553262639115,0.6643339699247858,-0.06756219319524862,0.0006040642067707283,-0.06695812898847789,0.008940861422675216
0.265,0.25896622393478974,0.6640030926149573,-0.06601502495219175,0.0006204072792243384,-0.0653946176729674,0.009397970835785323
0.27,0.26362483547220333,0.6636800053254982,-0.06447883610803158,0.0006366764569335623,-0.06384215965109802,0.00987419276406971
0.275,0.2682711820216014,0.6633646522138149,-0.06295384471353853,0.0006528605472004808,-0.06230098416633805,0.010370463474807917
0.28,0.27290508056313273,0.6630569763092112,-0.06144026185912268,0.0006689486453882972,-0.060771313213734385,0.010887789621114244
0.28500000000000003,0.27752635029768385,0.662756919549162,-0.05993829166680688,0.0006849301385860053,-0.059253361528220874,0.011427254924005644
0.29000000000000004,0.28213481266963414,0.6624644228156319,-0.05844813128765234,0.000700794708881664,-0.057747336578770674,0.011990027626934803
0.29500000000000004,0.28673029138880357,0.6621794259714061,-0.05696997090452354,0.0007165323362489809,-0.05625343856827456,0.012577368829094604
0.30000000000000004,0.29131261245159096,0.6619018678964109,-0.05550399374007388,0.0007321333010524545,-0.05477186043902142,0.013190641820857916
0.30500000000000005,0.2958816041613005,0.6616316865239908,-0.05405037606982968,0.0007475881861768952,-0.05330278788365279,0.013831322564917186
0.31000000000000005,0.30043709714765415,0.6613688188771184,-0.052609287240246515,0.000762887878787327,-0.05184639936145919,0.014501011490680525
0.31500000000000006,0.304978924385489,0.6611132011045093,-0.0511808896916085,0.0007780235717260561,-0.05040286611988244,0.015201446798093059
0.32000000000000006,0.3095069212126385,0.6608647685166175,-0.049765338985637925,0.0007929867645537407,-0.04897235222108418,0.0159345195012656
0.32500000000000007,0.31402092534699766,0.6606234556214845,-0.04836278383767968,0.0008077692642419386,-0.04755501457343774,0.01670229048338201
0.32999999999999996,0.3185207769027708,0.66038919616042,-0.0469733661533235,0.0008223631855247398,-0.04615100296779876,0.017507009883867036
0.33499999999999996,0.3230063184059048,0.6601619231434886,-0.04559722106932321,0.0008367609509176312,-0.04476046011840558,0.01835113919871282
0.33999999999999997,0.3274773948087053,0.6599415688847825,-0.044234476998672376,0.0008509552904118039,-0.04338352170826057,0.01923737654764956
0.345,0.3319338535036405,0.6597280650374532,-0.04288525567969241,0.000864939240852644,-0.042020316438839765,0.020168685650677406
0.35,0.3363755443363322,0.6595213426284884,-0.041549672228989254,0.0008787061450111365,-0.04067096608397812,0.021148329165351688
0.355,0.34080231961773716,0.6593213320932043,-0.040227835198133055,0.0008922496503573634,-0.03933558554777569,0.02217990717031604
0.36,0.3452140341355209,0.6591279633094445,-0.038919846633915116,0.000905563707545341,-0.038014282926369776,0.023267401746548105
0.365,0.34961054516462703,0.6589411656314557,-0.03762580214203565,0.0009186425686186612,-0.036707159573416984,0.02441522881428091
0.37,0.35399171247704597,0.6587608679234292,-0.03634579095407568,0.0009314807849465937,-0.03541431016912909,0.025628298641885542
0.375,0.35835739835078595,0.6585869985926888,-0.0350798959976069,0.0009440732049003876,-0.034135822792706515,0.026912086768010685
0.38,0.3627074675780511,0.6584194856225077,-0.03382819396929318,0.0009564149712796133,-0.032871778998013565,0.028272717489670852
0.385,0.3670417874726313,0.65825825660454,-0.03259075541083842,0.0009685015184985819,-0.03162225389233984,0.029717062593047353
0.39,0.3713602278765077,0.6581032387708495,-0.03136764478763571,0.0009803285695428284,-0.030387316218092878,0.03125285867586871
0.395,0.3756626611656808,0.6579543590255259,-0.030158920569974133,0.0009918921327057156,-0.029167028437268417,0.03288884727834828
0.4,0.3799489622552249,0.6578115439758677,-0.028964635316660742,0.0010031884981153642,-0.027961446818545378,0.03463494316941461
0.405,0.38421900860357633,0.6576747199631281,-0.02778483576091597,0.0010142142340619372,-0.026770621526854034,0.0365024376170184
0.41000000000000003,0.388472680216061,0.6575438130928035,-0.02661956289840339,0.0010249661831354421,-0.025594596715267946,0.03850424543210356
0.41500000000000004,0.39270985964766825,0.6574187492644595,-0.025468852077255105,0.0010354414581841592,-0.024433410619070946,0.040655207193607976
0.42000000000000004,0.39693043200507755,0.6572994542010797,-0.024332733089957034,0.0010456374381037352,-0.023287095651853298,0.042972461590650754
0.42500000000000004,0.40113428494794595,0.6571858534779305,-0.02321123026695965,0.0010555517634668898,-0.022155678503492763,0.04547590762431191
0.43000000000000005,0.405321308689463,0.6570778725509302,-0.022104362571882162,0.0010651823320037607,-0.021039180239878403,0.048188783030492136
0.43500000000000005,0.4094913959961821,0.6569754367845174,-0.021012143698180143,0.0010745272939426005,-0.01993761640423754,0.05113839451020245
0.44000000000000006,0.4136444421871352,0.6568784714790069,-0.019934582167149457,0.0010835850472206362,-0.01885099711992882,0.05435704837627822
0.44500000000000006,0.4177803451322399,0.6567869018974303,-0.018871681427141056,0.0010923542325746766,-0.01777932719456638,0.05788324886640276
0.45000000000000007,0.42189900525000795,0.6567006532918508,-0.017823439953864515,0.0011008337285209546,-0.01672260622534356,0.06176325846023172
0.45499999999999996,0.4260003255045633,0.6566196509291504,-0.01678985135166035,0.001109022646233534,-0.01568082870542682,0.06605315455183364
0.45999999999999996,0.43008421140197944,0.656543820116282,-0.015770904455624127,0.0011169203243304887,-0.01465398413129364,0.07082157700423955
0.46499999999999997,0.434150570985945,0.6564730862249825,-0.014766583434468078,0.0011245263235768882,-0.01364205711089119,0.07615345340832362
0.47,0.4381993148327677,0.6564073747159436,-0.013776867894008848,0.0011318404215134282,-0.01264502747249542,0.08215513353406198
0.475,0.44223035604572614,0.6563466111624373,-0.012801732981172858,0.001138862607019392,-0.011662870374153466,0.08896159673805762
0.48,0.4462436102487796,0.6562907212733918,-0.011841149488413777,0.0011455930748184083,-0.010695556413595368,0.09674677918215102
0.485,0.45023899557964614,0.656239630915918,-0.01089508395843972,0.0011520322199353498,-0.00974305173850437,0.10573871888733309
0.49,0.45421643268225903,0.6561932661372825,-0.009963498789150501,0.0011581806321123841,-0.008805318157038118,0.11624236190740099
0.495,0.458175844698613,0.6561515531863306,-0.00904635233868866,0.0011640390901921159,-0.007882313248496543,0.12867496717034269
0.5,0.46211715726000974,0.6561144185343514,-0.008143599030510987,0.0011696085564754277,-0.00697399047403556,0.14362305316032217
0.505,0.4660402984777151,0.6560817888953941,-0.007255189458390082,0.0011748901710614814,-0.006080299287328601,0.1619379035929667
0.51,0.4699451989330376,0.656053591246027,-0.006381070491259151,0.001179885246177122,-0.00520118524508203,0.18490396678634713
0.515,0.4738317916668404,0.6560297528445481,-0.0055211853778157115,0.0011845952605025877,-0.004336590117313124,0.21455451672793435
0.52,0.477700012168498,0.6560102012496427,-0.004675473850803372,0.00118902185350038,-0.0034864519973029917,0.2543104488320631
0.525,0.48154979836430795,0.6559948643384934,-0.003843872230893957,0.001193166819753716,-0.0026507054111402414,0.31040751307080383
0.53,0.48538109060537155,0.6559836703243423,-0.003026313530094864,0.0011970321033209048,-0.0018292814267739591,0.39554133813867665
0.535,0.4891938316549519,0.655976547773512,-0.002222727554610397,0.0012006197921116816,-0.0010221077624987154,0.5401560751884987
0.54,0.49298796667532435,0.6559734256218822,-0.001433041007087884,0.0012039321122912735,-0.0002291088947966105,0.8401239785439302
0.545,0.49676344321412846,0.6559742331908319,-0.0006571775881832533,0.0012069714227178022,0.0005497938345345489,1.8365985761237487
0.55,0.5005202111902353,0.6559789002026455,0.00010494190261690363,0.0012097402094183101,0.0013146821120352137,11.52771370874164
0.555,0.5042582228791403,0.6559873567953916,0.000853399466976384,0.0012122410801085279,0.0020656405470849118,1.420484927654723
0.56,0.5079774328978962,0.6559995335372741,0.0015882798085506845,0.001214476758761227,0.0028027565673119114,0.7646491205283563
0.5650000000000001,0.5116777981895941,0.6560153614404652,0.002309670234742281,0.0012164500802277186,0.0035261203149699995,0.5266769523760405
0.5700000000000001,0.5153592780074098,0.6560347719744206,0.0030176605594214962,0.0012181639849169813,0.004235824544338478,0.40367826696535763
0.5750000000000001,0.5190218338982222,0.6560576970786856,0.0037123430066610067,0.0012196215135364282,0.004931964520197435,0.32853147226645757
0.5800000000000001,0.5226654296858209,0.6560840691751965,0.004393812115530091,0.0012208258018983633,0.005614637917428455,0.27785116199741666
0.585,0.5262900314537108,0.6561138211800821,0.005062164645991495,0.001221780075795683,0.006283944721787178,0.241355262271676
0.59,0.5298956075275294,0.656146886514973,0.005717499485941416,0.0012224876459503808,0.006939987131891796,0.21381508629013754
0.595,0.5334821284570855,0.6561831991178229,0.006359917559430409,0.0012229519030380488,0.0075828694624684575,0.19229052760670937
0.6,0.5370495669980352,0.6562226934532505,0.006989521736100926,0.0012231763127913964,0.008212698048892322,0.17500143199693946
0.605,0.5405978980932037,0.6562653045224062,0.007606416741874029,0.001223164411185612,0.008829581153059641,0.1608069150947224
0.61,0.5441270988535675,0.6563109678723731,0.00821070907091603,0.0012229197997081689,0.009433628870624199,0.14894204497392252
0.615,0.5476371485389075,0.6563596196051064,0.008802506898913324,0.0012224461407154127,0.010024953039628737,0.13887477223861358
0.62,0.5511280285381469,0.656411196385919,0.009381919997681346,0.0012217471528781813,0.010603667150559527,0.13022357397847398
0.625,0.5545997223493823,0.6564656354515238,0.009949059651131147,0.0012208266067184666,0.011169886257849614,0.12270773817098042
0.63,0.5580522155596244,0.6565228746176333,0.010504038572615596,0.00121968832023881,0.011723726892854405,0.11611613112489716
0.635,0.5614854958242566,0.6565828522861306,0.011046970823674332,0.001218336154646145,0.012265306978320477,0.11028689892392732
0.64,0.564899552846225,0.656645507451816,0.011577971734195187,0.0012167740101715545,0.012794745744366742,0.10509388329027004
0.645,0.5682943783549708,0.6567107797087367,0.012097157824007419,0.0012150058219870094,0.013312163645994428,0.10043729607096381
0.65,0.5716699660851172,0.6567786092561078,0.01260464672592046,0.00121303555622042,0.01381768228214088,0.09623717209986603
0.655,0.5750263117549217,0.6568489369038332,0.013100557110219846,0.0012108672060697125,0.014311424316289558,0.09242868038986721
0.66,0.5783634130445058,0.6569217040776337,0.013585008610630455,0.001208504788016795,0.01479351339864725,0.08895870607480687
0.665,0.5816812695738733,0.6569968528237882,0.014058121751755113,0.0012059523381420184,0.01526407408989713,0.0857833186706794
0.67,0.5849798828807288,0.6570743258134993,0.014520017877995398,0.0012032139085394779,0.015723231786534876,0.082865869632496
0.675,0.5882592563981054,0.6571540663468896,0.014970819083959313,0.0012002935638336099,0.016171112647792925,0.08017554397672741
0.68,0.5915193954318164,0.6572360183566345,0.015410648146359649,0.0011971953777971203,0.01660784352415677,0.07768624436993102
0.685,0.5947603071377391,0.6573201264112453,0.015839628457404872,0.0011939234300703705,0.017033551887475244,0.07537572192940062
0.6900000000000001,0.5979820004989412,0.6574063357180021,0.016257883959682903,0.0011904818029820296,0.01744836576266493,0.0732248923620223
0.6950000000000001,0.6011844863026631,0.6574945921255536,0.01666553908253731,0.0011868745784708893,0.0178524136610082,0.07121729291760713
0.7000000000000001,0.6043677771171635,0.6575848421261852,0.01706271867993357,0.0011831058351083944,0.018245824515041965,0.0693386474512865
0.7050000000000001,0.6075318872684418,0.6576770328577644,0.017449547969812157,0.0011791796452215273,0.018628727615033685,0.06757651529205894
0.71,0.6106768328168442,0.6577711121053758,0.017826152474923758,0.001175100072115401,0.01900125254703916,0.06592000566406167
0.715,0.6138026315335671,0.6578670283026474,0.0181926579651411,0.0011708711673950143,0.019363529132536115,0.06435954381369216
0.72,0.616909302877065,0.6579647305327804,0.018549190401240395,0.0011664969683853124,0.019715687369625708,0.06288667824053971
0.725,0.619996867969374,0.6580641685292886,0.018895875880144703,0.0011619814956487322,0.020057857375793436,0.061493920843844675
0.73,0.623065349572361,0.658165292676455,0.019232840581620378,0.0011573287505993834,0.020390169332219762,0.0601746136088379
0.735,0.6261147720639072,0.6582680540095148,0.019560210716416764,0.001152542713212689,0.020712753429629454,0.05892281683066773
0.74,0.6291451614140354,0.6583724042145709,0.019878112475838615,0.001147627339829592,0.021025739815668208,0.0577332149229212
0.745,0.6321565451609915,0.6584782956282497,0.02018667198273962,0.0011425865610539705,0.02132925854379359,0.05660103666572311
0.75,0.6351489523872873,0.6585856812371058,0.020486015243924845,0.0011374242797421773,0.021623439523667024,0.05552198737524038
0.7550000000000001,0.638122413695716,0.6586945146767821,0.02077626810394915,0.001132144369083349,0.021908412473032497,0.054492190966102874
0.76,0.6410769611853464,0.658804750230933,0.021057556200297593,0.0011267506707691398,0.022184306871066733,0.05350814026336143
0.7650000000000001,0.6440126284275071,0.6589163428299177,0.021330004919933688,0.001121246993251458,0.022451251913185147,0.05256665422536358
0.77,0.6469294504417665,0.659029248049272,0.021593739357200385,0.0011156371100868201,0.022709376467287205,0.051664840981551136
0.7749999999999999,0.6498274636719203,0.6591434221079635,0.02184888427305823,0.00110992475836573,0.02295880903142396,0.05080006578342189
0.78,0.65270670596199,0.6592588218664401,0.022095564055644525,0.001104113637225623,0.02319967769287015,0.049969923123259964
0.7849999999999999,0.6555672165322444,0.6593754048244765,0.022333902682136923,0.0010982074064457205,0.023432110088582644,0.049172212401735214
0.79,0.658409035955251,0.6594931291188264,0.022564023681904386,0.001092209685122276,0.02365623336702666,0.04840491662833135
0.7949999999999999,0.6612322061319625,0.6596119535206878,0.02278605010092785,0.0010861240504224604,0.02387217415135031,0.04766618372256775
0.8,0.664036770267849,0.6597318374329866,0.023000104467472946,0.001079954036415331,0.024080058503888276,0.04695431005292243
0.8049999999999999,0.6668227728490806,0.6598527408874875,0.023206308758996166,0.0010737031329781036,0.02428001189197427,0.04626772590715753
0.81,0.6695902596187708,0.6599746245417346,0.02340478437026635,0.0010673747847760253,0.024472159155042375,0.0456049826347483
0.815,0.6723392775532822,0.6600974496758342,0.023595652082682068,0.0010609723903142183,0.024656624472996286,0.0449647412411592
0.8200000000000001,0.6750698748386079,0.6602211781890793,0.023779032034766247,0.0010544993010595948,0.024833531335825842,0.044345762246245306
0.825,0.6777821008468294,0.6603457725964272,0.023955043693818314,0.0010479588206312037,0.025003002514449518,0.043746896646305565
0.8300000000000001,0.6804760061126619,0.6604711960248331,0.024123805828704516,0.0010413542040572353,0.02516516003276175,0.04316707784217635
0.835,0.6831516423100883,0.6605974122094488,0.02428543648376642,0.0010346886570968532,0.02532012514086327,0.042605314415019475
0.8400000000000001,0.6858090622290945,0.6607243854896883,0.024440052953827965,0.0010279653356251694,0.025468018289453134,0.04206068364774809
0.845,0.6884483197525052,0.6608520808051692,0.024587771760280694,0.0010211873450795142,0.025608959105360207,0.04153232570383419
0.8500000000000001,0.6910694698329306,0.660980463691535,0.0247287086282274,0.001014357739965311,0.02574306636819271,0.04101943838698633
0.855,0.6936725684698276,0.6611095002761624,0.024862978464663517,0.0010074795234197153,0.025870457988083233,0.040521272415193314
0.8600000000000001,0.6962576726866815,0.6612391572737608,0.024990695337676505,0.0010005556468313222,0.025991250984507826,0.040037127151194674
0.865,0.6988248405083121,0.6613694019818679,0.02511197245664232,0.000993589009514165,0.026105561466156488,0.039566346738778485
0.8700000000000001,0.7013741309383126,0.6615002022762483,0.025226922153399303,0.0009865824584342725,0.026213504611833575,0.039108316600617546
0.875,0.703905603936621,0.6616315266061978,0.025335655864378435,0.000979538787987066,0.026315194652365502,0.03866246025879612
0.8800000000000001,0.7064193203972353,0.6617633439897608,0.025438284113670353,0.0009724607398238703,0.026410744853494223,0.03822823644387543
0.885,0.7089153421260694,0.6618956240088634,0.025534916497008307,0.0009653510027258677,0.026500267499734175,0.03780513646241879
0.8900000000000001,0.7113937318189626,0.6620283368043697,0.025625661666647245,0.0009582122125237734,0.026583873879171018,0.03739268179642449
0.895,0.7138545530398384,0.662161453071063,0.02571062731711859,0.0009510469520616386,0.02666167426918023,0.03699042191119214
0.9000000000000001,0.7162978701990245,0.6622949440525587,0.025789920171840924,0.0009438577512030547,0.02673377792304398,0.03659793225081862
0.905,0.7187237485317316,0.6624287815361525,0.025863645970566382,0.0009366470868782314,0.026800293057444614,0.036214812402867114
0.9099999999999999,0.7211322540766998,0.662562937847607,0.025931909457643204,0.000929417383170264,0.02686132684081347,0.03584068441579131
0.915,0.7235234536550119,0.662697385845884,0.025994814371074457,0.0009221710114390746,0.026916985382513532,0.03547519125449935
0.9199999999999999,0.7258974148490807,0.6628320989178231,0.026052463432353613,0.0009149102904814695,0.026967373722835083,0.0351179953810155
0.925,0.7282542059818115,0.6629670509727738,0.02610495833705742,0.0009076374867257441,0.027012595823783167,0.034768777448585426
0.9299999999999999,0.7305938960959437,0.6631022164371815,0.026152399746176894,0.0009003548144593946,0.02705275456063629,0.03442723509879867
0.935,0.7329165549335751,0.663237570249136,0.02619488727816735,0.0008930644360884325,0.027087951714255782,0.034093081852380205
0.94,0.7352222529158692,0.6633730878528795,0.026232519501698588,0.0008857684624268207,0.02711828796412541,0.033766046085259405
0.9450000000000001,0.7375110611229534,0.6635087451932857,0.02626539392908651,0.0008784689530147184,0.02714386288210123,0.033445870082378426
0.95,0.7397830512740042,0.6636445187103072,0.026293607010387753,0.0008711679164640215,0.027164774926851775,0.03313230916244588
0.9550000000000001,0.7420382957075287,0.6637803853333957,0.026317254128138904,0.000863867310829909,0.027181121438968812,0.03282513086751881
0.96,0.7442768673618373,0.6639163224759022,0.026336429592722446,0.0008565690440070603,0.027192998636729505,0.032524114211888326
0.9650000000000001,0.7464988397557184,0.6640523080294558,0.02635122663834136,0.0008492749741492012,0.027200501612490564,0.03222904898527553
0.97,0.7487042869693087,0.6641883203583256,0.0263617374195849,0.0008419869101107537,0.027203724329695655,0.0319397351058211
0.9750000000000001,0.7508932836251672,0.6643243382937716,0.02636805300856812,0.000834706611909316,0.027202759620477437,0.03165598201877415
0.98,0.753065904869552,0.6644603411283811,0.026370263392627956,0.000827435791207774,0.02719769918383573,0.03137760813716753
0.9850000000000001,0.7552222263539023,0.6645963086104018,0.026368457472559087,0.0008201761118148362,0.027188633584373924,0.03110444032110602
0.99,0.7573623242165263,0.6647322209380657,0.026362723061372682,0.0008129291902028718,0.027175652251575554,0.030836313392602295
0.9950000000000001,0.7594862750644984,0.6648680587539152,0.026353146883561933,0.0008056965960419311,0.027158843479603866,0.030573069683169158
1.0,0.7615941559557649,0.6650038031391248,0.026339814574857907,0.0007984798527488203,0.027138294427606728,0.030314558611623323
1.0050000000000001,0.7636860443814609,0.6651394356078291,0.026322810682460073,0.0007912804380501876,0.02711409112051026,0.030060636289780746
1.01,0.7657620182484389,0.6652749381014541,0.02630221866572565,0.0007840997845586133,0.027086318450284263,0.02981116515392565
1.0150000000000001,0.7678221558620103,0.6654102929830572,0.02627812089730267,0.0007769392803606711,0.02705506017766334,0.029566013620114684
1.02,0.7698665359089003,0.6655454830316754,0.026250598664691302,0.0007698002696159876,0.02702039893430729,0.0293250557615441
1.0250000000000001,0.7718952374404183,0.6656804914366868,0.026219732172218867,0.0007626840531664023,0.026982416225385268,0.029088171006357747
1.03,0.7739083398558421,0.6658153017921851,0.026185600543413935,0.0007555918891542353,0.02694119243256817,0.02885524385440447
1.035,0.7759059228860193,0.6659498980913705,0.026148281823764975,0.0007485249936488737,0.026896806817413847,0.02862616361158283
1.04,0.7778880665771849,0.6660842647209592,0.026107852983849753,0.0007414845412807516,0.026849337525130502,0.028400824140515573
1.045,0.7798548512749939,0.6662183864556098,0.02606438992282162,0.0007344716658819197,0.02679886158870354,0.028179123626401337
1.05,0.7818063576087741,0.666352248452376,0.02601796747223918,0.0007274874611324288,0.02674545493337161,0.02796096435698323
1.055,0.7837426664759928,0.6664858362451769,0.025968659400226062,0.0007205329812117251,0.026689192381437788,0.027746252515655573
1.06,0.7856638590269437,0.6666191357392975,0.025916538415947866,0.0007136092414543081,0.026630147657402174,0.02753489798680773
1.065,0.7875700166496489,0.6667521332059113,0.025861676174393586,0.0007067172190089996,0.026568393393402587,0.02732681417257638
1.07,0.7894612209549805,0.6668848152766341,0.025804143281449095,0.000699857853501077,0.026504001134950172,0.027121917820236766
1.075,0.7913375537619973,0.6670171689381046,0.0257440092992504,0.0006930320476965694,0.02643704134694697,0.026920128859522618
1.08,0.7931990970835009,0.667149181526598,0.025681342751804902,0.0006862406681682389,0.02636758341997314,0.02672137024922536
1.085,0.7950459331118053,0.6672808407226697,0.02561621113086898,0.0006794845459624278,0.026295695676831408,0.026525567832457884
1.09,0.7968781442047267,0.6674121345458341,0.025548680902070374,0.000672764477266358,0.02622144537933673,0.026332650200028118
1.095,0.7986958128717863,0.6675430513492772,0.025478817511264525,0.0006660812240752205,0.026144898735339744,0.026142548561397607
1.1,0.8004990217606297,0.6676735798146032,0.02540668539111364,0.0006594355148585615,0.0260661209059722,0.02595519662274437
1.105,0.8022878536436613,0.6678037089466217,0.02533234796787828,0.0006528280452254254,0.025985176013103704,0.025770530471680684
1.11,0.8040623914048921,0.6679334280681689,0.025255867668410672,0.0006462594785878043,0.025902127146998476,0.025588488468211587
1.115,0.8058227180270021,0.6680627268149701,0.025177305927340004,0.0006397304468218665,0.02581703637416187,0.025409011141544896
1.12,0.8075689165786143,0.6681915951305398,0.025096723194439636,0.0006332415509265675,0.025729964745366204,0.025232041092395154
1.125,0.809301070201781,0.6683200232611248,0.02501417894216666,0.0006267933616791999,0.02564097230384586,0.02505752290044619
1.1300000000000001,0.8110192620996814,0.6684480017506855,0.024929731673364475,0.0006203864202874649,0.02555011809365194,0.024885403036660064
1.135,0.8127235755245286,0.6685755214359237,0.024843438929119107,0.0006140212390377249,0.025457460168156833,0.024715629780143997
1.1400000000000001,0.814414093765686,0.668702573441348,0.024755357296760608,0.0006076983019389922,0.0253630555986996,0.024548153139301015
1.145,0.8160909001379913,0.6688291491743878,0.024665542418000584,0.0006014180653624105,0.025266960483362993,0.0243829247770162
1.1500000000000001,0.8177540779702878,0.6689552403205479,0.02457404899719777,0.0005951809586758378,0.025169229955873607,0.0242198979396398
1.155,0.8194037105941603,0.6690808388386096,0.02448093080974296,0.0005889873848732162,0.025069918194616177,0.024059027389547214
1.16,0.8210398813328771,0.6692059369558767,0.024386240710555906,0.0005828377211985027,0.02496907843175441,0.023900269341072065
1.165,0.8226626734905335,0.6693305271634679,0.02429003064268588,0.0005767323197638169,0.024866762962449697,0.023743581399617554
1.17,0.8242721703413974,0.6694546022116539,0.02419235164600874,0.0005706715081615984,0.02476302315417034,0.023588922503767755
1.175,0.8258684551194575,0.6695781551052437,0.02409325386601291,0.0005646555900705194,0.02465790945608343,0.023436252870229764
1.18,0.8274516110081666,0.6697011790990156,0.02399278656266752,0.0005586848458549148,0.024551471408522433,0.023285533941448118
1.185,0.8290217211303869,0.6698236676931976,0.023890998119365146,0.0005527595331575767,0.024443757652522723,0.02313672833574628
1.19,0.8305788685385284,0.6699456146289945,0.02378793605193335,0.0005468798874856322,0.024334815939418983,0.022989799799852113
1.195,0.8321231362048838,0.6700670138841637,0.02368364701770768,0.0005410461227894163,0.0242246931404971,0.02284471316368165
1.2,0.8336546070121552,0.6701878596686391,0.02357817682466037,0.0005352584320341139,0.024113435256694484,0.022701434297256105
1.205,0.8351733637441744,0.6703081464202038,0.023471570440578345,0.0005295169877640572,0.024001087428342404,0.02255993006963917
1.21,0.8366794890768107,0.6704278688002109,0.023363872002284836,0.0005238219426595217,0.023887693944944357,0.022420168309785948
1.215,0.8381730655690693,0.6705470216893549,0.02325512482489867,0.0005181734300858991,0.023773298254984566,0.022282117769202598
1.22,0.8396541756543753,0.670665600183491,0.02314537141112589,0.0005125715646351356,0.02365794297576103,0.02214574808632124
1.225,0.8411229016320433,0.6707835995895023,0.023034653460578047,0.00050701644265934,0.023541669903237385,0.02201102975250128
1.23,0.8425793256589296,0.6709010154212197,0.022923011879112495,0.0005015081427964775,0.023424520021908972,0.021877934079572368
1.235,0.8440235297412673,0.6710178433953887,0.022810486788189022,0.0004960467264880315,0.023306533514677055,0.021746433168838734
1.24,0.8454555957266802,0.6711340794276854,0.02269711753423856,0.0004906322384886167,0.023187749772727174,0.021616499881471685
1.245,0.8468756052963757,0.6712497196287833,0.022582942698038906,0.00048526470736746675,0.023068207405406372,0.02148810781021939
1.25,0.8482836399575129,0.6713647603004687,0.022468000104093236,0.00047994414600172183,0.022947944250094957,0.021361231252366126

